A novel interpretation of Nesterov's acceleration via variable step-size linear multistep methods

Nesterov's acceleration in continuous optimization can be understood in a novel way when Nesterov's accelerated gradient (NAG) method is considered as a linear multistep (LM) method for gradient flow. Although the NAG method for strongly convex functions (NAG-sc) has been fully discussed, the NAG method for $L$-smooth convex functions (NAG-c) has not. To fill this gap, we show that the existing NAG-c method can be interpreted as a variable step size LM (VLM) for the gradient flow. Surprisingly, the VLM allows linearly increasing step sizes, which explains the acceleration in the convex case. Here, we introduce a novel technique for analyzing the absolute stability of VLMs. Subsequently, we prove that NAG-c is optimal in a certain natural class of VLMs. Finally, we construct a new broader class of VLMs by optimizing the parameters in the VLM for ill-conditioned problems. According to numerical experiments, the proposed method outperforms the NAG-c method in ill-conditioned cases. These results imply that the numerical analysis perspective of the NAG is a promising working environment, and considering a broader class of VLMs could further reveal novel methods.

==> data/vlmnagsr.dat <==
  0 0
  -0.000980840824947   0.000061466215438
  -0.003852234240082   0.000479035634696
  -0.008416899646695   0.001549719920148
  -0.014393175958302   0.003470408054353
  -0.021466828640050   0.006324091782029
  -0.029336874376020   0.010090998389063
  -0.037745874285971   0.014674770454451
  -0.046493123483657   0.019932692186504
  -0.055434512438132   0.025702184716932
  -0.064474569076713   0.031820102110790
  -0.073555454012664   0.038134620555314
  -0.082646025659535   0.044511173289898
  -0.091732535724927   0.050834310341834
  -0.100811443231834   0.057007133142717
  -0.109884245999949   0.062949507199487
  -0.118953981419060   0.068595824604180
  -0.128022997585662   0.073892757762597
  -0.137091637163986   0.078797224117420
  -0.146157548576495   0.083274647048009
  -0.155215412061499   0.087297523735882
  -0.164256929698578   0.090844274260014
  -0.173270975929202   0.093898331704372
  -0.182243839650761   0.096447430433349
  -0.191159513192547   0.098483052804978
  -0.200000000000000   0.100000000000000
  -0.208745623855961   0.100996058532507
  -0.217375329643771   0.101471739507404
  -0.225866970237610   0.101430072454990
  -0.234197576957074   0.100876439527083
  -0.242343612741469   0.099818439033479
  -0.250281208186967   0.098265769833826
  -0.257986381114569   0.096230130091375
  -0.265435240575073   0.093725125447504
  -0.272604176263372   0.090766182881014
  -0.279470034282061   0.087370467449894
  -0.286010280109891   0.083556799836223
  -0.292203149522849   0.079345573175255
  -0.298027788101978   0.074758668084913
  -0.303464379852406   0.069819365150671
  -0.308494265357856   0.064552254385523
  -0.313100049806618   0.058983141392192
  -0.317265701149337   0.053138950118080
  -0.320976638585689   0.047047622222443
  -0.324219811525283   0.040738013177503
  -0.326983769126720   0.034239785306377
  -0.329258720486442   0.027583298025138
  -0.331036585524579   0.020799495607410
  -0.332311036597126   0.013919792829976
  -0.333077530851363   0.006975958889020
  -0.333333333333333  -0.000000000000000
  -0.333077530851363  -0.006975958889020
  -0.332311036597126  -0.013919792829976
  -0.331036585524579  -0.020799495607410
  -0.329258720486442  -0.027583298025138
  -0.326983769126720  -0.034239785306377
  -0.324219811525283  -0.040738013177504
  -0.320976638585689  -0.047047622222443
  -0.317265701149337  -0.053138950118080
  -0.313100049806618  -0.058983141392192
  -0.308494265357856  -0.064552254385523
  -0.303464379852406  -0.069819365150671
  -0.298027788101978  -0.074758668084913
  -0.292203149522849  -0.079345573175255
  -0.286010280109891  -0.083556799836223
  -0.279470034282061  -0.087370467449894
  -0.272604176263372  -0.090766182881014
  -0.265435240575073  -0.093725125447504
  -0.257986381114569  -0.096230130091375
  -0.250281208186967  -0.098265769833826
  -0.242343612741469  -0.099818439033479
  -0.234197576957074  -0.100876439527083
  -0.225866970237610  -0.101430072454990
  -0.217375329643771  -0.101471739507404
  -0.208745623855961  -0.100996058532507
  -0.200000000000000  -0.100000000000000
  -0.191159513192547  -0.098483052804978
  -0.182243839650761  -0.096447430433349
  -0.173270975929202  -0.093898331704372
  -0.164256929698578  -0.090844274260014
  -0.155215412061499  -0.087297523735882
  -0.146157548576495  -0.083274647048009
  -0.137091637163986  -0.078797224117420
  -0.128022997585662  -0.073892757762597
  -0.118953981419060  -0.068595824604180
  -0.109884245999949  -0.062949507199487
  -0.100811443231834  -0.057007133142717
  -0.091732535724927  -0.050834310341834
  -0.082646025659535  -0.044511173289898
  -0.073555454012664  -0.038134620555314
  -0.064474569076713  -0.031820102110789
  -0.055434512438132  -0.025702184716932
  -0.046493123483657  -0.019932692186504
  -0.037745874285971  -0.014674770454450
  -0.029336874376020  -0.010090998389063
  -0.021466828640050  -0.006324091782029
  -0.014393175958302  -0.003470408054353
  -0.008416899646695  -0.001549719920148
  -0.003852234240082  -0.000479035634696
  -0.000980840824947  -0.000061466215438
                   0                   0
